Superpixel Hierarchy

Superpixel segmentation is becoming ubiquitous in computer vision. In practice, an object can either be represented by a number of segments in finer levels of detail or included in a surrounding region at coarser levels of detail, and thus a superpixel segmentation hierarchy is useful for applications that require different levels of image segmentation detail depending on the particular image objects segmented. Unfortunately, there is no method that can generate all scales of superpixels accurately in real-time. As a result, a simple yet effective algorithm named Super Hierarchy (SH) is proposed in this paper. It is as accurate as the state-of-the-art but 1-2 orders of magnitude faster. The proposed method can be directly integrated with recent efficient edge detectors like the structured forest edges to significantly outperforms the state-of-the-art in terms of segmentation accuracy. Quantitative and qualitative evaluation on a number of computer vision applications was conducted, demonstrating that the proposed method is the top performer.

==> fig/bench/BSDS500_test_ERS.txt <==
num ASA BR UE
100 0.9284 0.6275 0.1408
150 0.9399 0.6875 0.1186
200 0.9466 0.7299 0.1057
300 0.9542 0.7872 0.0908
400 0.9589 0.8255 0.0817
600 0.9644 0.8749 0.0708


==> fig/bench/BSDS500_test_FH.txt <==
num ASA BR UE
100 0.9098 0.6511 0.1749
150 0.9239 0.7179 0.1482
200 0.9320 0.7619 0.1327
300 0.9423 0.8144 0.1132
400 0.9487 0.8480 0.1010
600 0.9559 0.8882 0.0872


==> fig/bench/BSDS500_test_LSC.txt <==
num ASA BR UE
100 0.9281 0.6837 0.1406 
150 0.9406 0.7384 0.1168
200 0.9472 0.7681 0.1041
300 0.9552 0.8090 0.0887
400 0.9601 0.8445 0.0792
600 0.9655 0.8794 0.0685


==> fig/bench/BSDS500_test_SEEDS.txt <==
num ASA BR UE
100 0.9261 0.5915 0.1437
150 0.9378 0.6601 0.1217
200 0.9438 0.6858 0.1104
300 0.9524 0.7679 0.0937
400 0.9585 0.8093 0.0820
600 0.9643 0.8608 0.0707


==> fig/bench/BSDS500_test_SH_B.txt <==
num ASA BR UE
100 0.9071 0.5197 0.1824
150 0.9225 0.5817 0.1531
200 0.9358 0.6334 0.1266
300 0.9458 0.6812 0.1070
400 0.9521 0.7320 0.0950
600 0.9604 0.7940 0.0786


==> fig/bench/BSDS500_test_SH_D.txt <==
num ASA BR UE
100 0.9321 0.6959 0.1322
150 0.9427 0.7448 0.1122
200 0.9484 0.7815 0.1014
300 0.9563 0.8448 0.0863
400 0.9605 0.8786 0.0782
600 0.9652 0.9114 0.0691


==> fig/bench/BSDS500_test_SH_E_HED.txt <==
num ASA BR UE
100 0.9447 0.6775 0.1091
150 0.9485 0.7198 0.1019
200 0.9540 0.7703 0.0911
300 0.9610 0.8458 0.0773
400 0.9641 0.8831 0.0714
600 0.9665 0.9150 0.0665


==> fig/bench/BSDS500_test_SH_E_SCG.txt <==
num ASA BR UE
100 0.9397 0.6528 0.1189
150 0.9461 0.7037 0.1064
200 0.9501 0.7400 0.0988
300 0.9586 0.8245 0.0823
400 0.9626 0.8684 0.0743
600 0.9662 0.9113 0.0673

==> fig/bench/BSDS500_test_SH_E_SE.txt <==
num ASA BR UE
100 0.9426 0.6742 0.1132
150 0.9472 0.7176 0.1043
200 0.9524 0.7662 0.0942
300 0.9596 0.8397 0.0801
400 0.9633 0.8783 0.0730
600 0.9665 0.9136 0.0667

==> fig/bench/BSDS500_test_SH_H.txt <==
num asa
100 0.9321
150 0.9427
200 0.9484
300 0.9563
400 0.9605
600 0.9652

==> fig/bench/BSDS500_test_SLIC.txt <==
num ASA BR UE
100 0.9172 0.5475 0.1622 
150 0.9299 0.6021 0.1378
200 0.9380 0.6400 0.1220
300 0.9483 0.7015 0.1011
400 0.9543 0.7427 0.0907
600 0.9611 0.7969 0.0773

==> fig/bench/COCO_14_val_ERS.txt <==
num ASA
100 0.8164
200 0.8623
300 0.8819
400 0.8939
500 0.9022
600 0.9078

==> fig/bench/COCO_14_val_FH.txt <==
num ASA
100 0.8042
200 0.8542
300 0.8760
400 0.8891
500 0.8985
600 0.9048

==> fig/bench/COCO_14_val_LSC.txt <==
num ASA
100 0.8088
200 0.8567
300 0.8783
400 0.8898
500 0.8993
600 0.9056

==> fig/bench/COCO_14_val_SH_B.txt <==
num ASA
100 0.7864
200 0.8379
300 0.8623
400 0.8773
500 0.8867
600 0.8922

==> fig/bench/COCO_14_val_SH_D.txt <==
num ASA
100 0.8198
200 0.8654
300 0.8850
400 0.8958
500 0.9031
600 0.9088

==> fig/bench/COCO_14_val_SH_E_SE.txt <==
num ASA
100 0.8465
200 0.8752
300 0.8925
400 0.9035
500 0.9093
600 0.9129

==> fig/bench/COCO_14_val_SLIC.txt <==
num ASA
100 0.7903
200 0.8400
300 0.8640
400 0.8786
500 0.8875
600 0.8938

==> fig/bench/Pascal_12_val_ERS.txt <==
num ASA
100 0.8915
200 0.9219
300 0.9323
400 0.9398
500 0.9423
600 0.9461

==> fig/bench/Pascal_12_val_FH.txt <==
num ASA
100 0.8748
200 0.9122
300 0.9259
400 0.9327
500 0.9381
600 0.9421

==> fig/bench/Pascal_12_val_LSC.txt <==
num ASA
100 0.8917
200 0.9228
300 0.9350
400 0.9427
500 0.9467
600 0.9503

==> fig/bench/Pascal_12_val_SH_D.txt <==
num ASA
100 0.8976
200 0.9287
300 0.9392
400 0.9473
500 0.9508
600 0.9538

==> fig/bench/Pascal_12_val_SH_E_SE.txt <==
num ASA
100 0.9195
200 0.9392
300 0.9479
400 0.9511
500 0.9530
600 0.9546

==> fig/bench/Pascal_12_val_SLIC.txt <==
num ASA
100 0.8666
200 0.9044
300 0.9220
400 0.9303
500 0.9365
600 0.9402

==> fig/bench/SBD_ERS.txt <==
num ASA
100 0.8768
200 0.9090
300 0.9229
400 0.9305
500 0.9356
600 0.9395

==> fig/bench/SBD_FH.txt <==
num ASA
100 0.8629
200 0.9005
300 0.9160
400 0.9255
500 0.9316
600 0.9365

==> fig/bench/SBD_LSC.txt <==
num ASA
100 0.8708
200 0.9070
300 0.9223
400 0.9300
500 0.9355
600 0.9395

==> fig/bench/SBD_SH_D.txt <==
num ASA
100 0.8789
200 0.9110
300 0.9233
400 0.9310
500 0.9364
600 0.9400

==> fig/bench/SBD_SH_E_SE.txt <==
num ASA
100 0.8974
200 0.9197
300 0.9309
400 0.9358
500 0.9383
600 0.9402

==> fig/bench/SBD_SLIC.txt <==
num ASA
100 0.8556
200 0.8914
300 0.9096
400 0.9200
500 0.9270
600 0.9310

==> fig/bench/Time_BSDS500_test_ERS.txt <==
num time
100 0.2059
150 0.2070
200 0.2137
300 0.2232
400 0.2551
600 0.2703


==> fig/bench/Time_BSDS500_test_FH.txt <==
num time
100 0.0827
150 0.0821
200 0.0822
300 0.0824
400 0.0824
600 0.0827


==> fig/bench/Time_BSDS500_test_LSC.txt <==
num time
100 0.1689
150 0.1671
200 0.1675
300 0.1706
400 0.1820
600 0.1790


==> fig/bench/Time_BSDS500_test_SEEDS.txt <==
num time
100 0.0457
150 0.0598
200 0.0352
300 0.0450
400 0.0539
600 0.0725


==> fig/bench/Time_BSDS500_test_SH_D.txt <==
num time
100 0.0308
150 0.0310
200 0.0310
300 0.0310
400 0.0309
600 0.0309


==> fig/bench/Time_BSDS500_test_SH_E.txt <==
num time
100 0.0480
150 0.0480
200 0.0480
300 0.0480
400 0.0480
600 0.0480


==> fig/bench/Time_BSDS500_test_SLIC.txt <==
num time
100 0.1033
150 0.1091
200 0.1062
300 0.1041
400 0.1111
600 0.1129


==> fig/bench/Time_Image_Size_FH.txt <==
num time
0.5 0.3505
1.0 0.7242
1.5 1.1413
2.0 1.6086
2.5 2.0293
3.0 2.4978


==> fig/bench/Time_Image_Size_LSC.txt <==
num time
0.5 1.0040
1.0 2.0603
1.5 3.3007
2.0 4.5442
2.5 6.7370
3.0 8.1263

==> fig/bench/Time_Image_Size_SEEDS.txt <==
num time
0.5 0.2284
1.0 0.4932
1.5 0.7637
2.0 1.0638
2.5 1.3372
3.0 1.6043

==> fig/bench/Time_Image_Size_SH_D.txt <==
num time
0.5 0.1514
1.0 0.3634
1.5 0.5792
2.0 0.8118
2.5 1.0511
3.0 1.2474


==> fig/bench/Time_Image_Size_SH_E.txt <==
num time
0.5 0.2112
1.0 0.4446
1.5 0.6840
2.0 0.9274
2.5 1.1776
3.0 1.4061

==> fig/bench/Time_Image_Size_SLIC.txt <==
num time
0.5 0.4215
1.0 0.8272
1.5 1.2768
2.0 1.6956
2.5 2.1201
3.0 2.5854

